Subspace-Based Feature Fusion From Hyperspectral And Multispectral Image For Land Cover Classification

In remote sensing, hyperspectral (HS) and multispectral (MS) image fusion have emerged as a synthesis tool to improve the data set resolution. However, conventional image fusion methods typically degrade the performance of the land cover classification. In this paper, a feature fusion method from HS and MS images for pixel-based classification is proposed. More precisely, the proposed method first extracts spatial features from the MS image using morphological profiles. Then, the feature fusion model assumes that both the extracted morphological profiles and the HS image can be described as a feature matrix lying in different subspaces. An algorithm based on combining alternating optimization (AO) and the alternating direction method of multipliers (ADMM) is developed to solve efficiently the feature fusion problem. Finally, extensive simulations were run to evaluate the performance of the proposed feature fusion approach for two data sets. In general, the proposed approach exhibits a competitive performance compared to other feature extraction methods.

==> FigData/OA_surface.dat <==
x		y		z
   1.0000000e-04   4.0000000e+00   9.2071279e+01
   2.0000000e-04   4.0000000e+00   9.1981274e+01
   5.0000000e-04   4.0000000e+00   9.2051805e+01
   8.0000000e-04   4.0000000e+00   9.2223473e+01
   1.0000000e-03   4.0000000e+00   9.2282039e+01
   2.0000000e-03   4.0000000e+00   9.2578258e+01
   5.0000000e-03   4.0000000e+00   9.3086043e+01
   8.0000000e-03   4.0000000e+00   9.3596358e+01
   1.0000000e-02   4.0000000e+00   9.3717861e+01
   2.0000000e-02   4.0000000e+00   9.4582328e+01
   5.0000000e-02   4.0000000e+00   9.6741613e+01
   8.0000000e-02   4.0000000e+00   9.7795296e+01
   1.0000000e-01   4.0000000e+00   9.8083030e+01
   2.0000000e-01   4.0000000e+00   9.5352505e+01
   5.0000000e-01   4.0000000e+00   8.9060615e+01
   8.0000000e-01   4.0000000e+00   8.7806701e+01
   1.0000000e+00   4.0000000e+00   8.8860786e+01
   1.0000000e-04   5.0000000e+00   9.5408424e+01
   2.0000000e-04   5.0000000e+00   9.5397378e+01
   5.0000000e-04   5.0000000e+00   9.5600831e+01
   8.0000000e-04   5.0000000e+00   9.5684623e+01
   1.0000000e-03   5.0000000e+00   9.5773823e+01
   2.0000000e-03   5.0000000e+00   9.6190682e+01
   5.0000000e-03   5.0000000e+00   9.6740549e+01
   8.0000000e-03   5.0000000e+00   9.7271662e+01
   1.0000000e-02   5.0000000e+00   9.7502959e+01
   2.0000000e-02   5.0000000e+00   9.8175249e+01
   5.0000000e-02   5.0000000e+00   9.8825161e+01
   8.0000000e-02   5.0000000e+00   9.8953221e+01
   1.0000000e-01   5.0000000e+00   9.8984431e+01
   2.0000000e-01   5.0000000e+00   9.6044988e+01
   5.0000000e-01   5.0000000e+00   9.2827332e+01
   8.0000000e-01   5.0000000e+00   9.1442165e+01
   1.0000000e+00   5.0000000e+00   9.1630085e+01
   1.0000000e-04   8.0000000e+00   9.5695122e+01
   2.0000000e-04   8.0000000e+00   9.5667192e+01
   5.0000000e-04   8.0000000e+00   9.5931425e+01
   8.0000000e-04   8.0000000e+00   9.6121876e+01
   1.0000000e-03   8.0000000e+00   9.6301944e+01
   2.0000000e-03   8.0000000e+00   9.6798539e+01
   5.0000000e-03   8.0000000e+00   9.7748927e+01
   8.0000000e-03   8.0000000e+00   9.8361185e+01
   1.0000000e-02   8.0000000e+00   9.8632724e+01
   2.0000000e-02   8.0000000e+00   9.9085223e+01
   5.0000000e-02   8.0000000e+00   9.9181125e+01
   8.0000000e-02   8.0000000e+00   9.9067417e+01
   1.0000000e-01   8.0000000e+00   9.8980231e+01
   2.0000000e-01   8.0000000e+00   9.7676439e+01
   5.0000000e-01   8.0000000e+00   9.5314133e+01
   8.0000000e-01   8.0000000e+00   9.4923047e+01
   1.0000000e+00   8.0000000e+00   9.3877103e+01
   1.0000000e-04   1.0000000e+01   9.6872896e+01
   2.0000000e-04   1.0000000e+01   9.6923033e+01
   5.0000000e-04   1.0000000e+01   9.6996814e+01
   8.0000000e-04   1.0000000e+01   9.7167159e+01
   1.0000000e-03   1.0000000e+01   9.7312047e+01
   2.0000000e-03   1.0000000e+01   9.7546394e+01
   5.0000000e-03   1.0000000e+01   9.8034072e+01
   8.0000000e-03   1.0000000e+01   9.8475295e+01
   1.0000000e-02   1.0000000e+01   9.8719306e+01
   2.0000000e-02   1.0000000e+01   9.9103661e+01
   5.0000000e-02   1.0000000e+01   9.9213312e+01
   8.0000000e-02   1.0000000e+01   9.9143759e+01
   1.0000000e-01   1.0000000e+01   9.8965935e+01
   2.0000000e-01   1.0000000e+01   9.7787472e+01
   5.0000000e-01   1.0000000e+01   9.6287590e+01
   8.0000000e-01   1.0000000e+01   9.5356733e+01
   1.0000000e+00   1.0000000e+01   9.5538642e+01
   1.0000000e-04   1.2000000e+01   9.6855033e+01
   2.0000000e-04   1.2000000e+01   9.7040767e+01
   5.0000000e-04   1.2000000e+01   9.7185569e+01
   8.0000000e-04   1.2000000e+01   9.7272381e+01
   1.0000000e-03   1.2000000e+01   9.7448709e+01
   2.0000000e-03   1.2000000e+01   9.7809649e+01
   5.0000000e-03   1.2000000e+01   9.8459790e+01
   8.0000000e-03   1.2000000e+01   9.8809225e+01
   1.0000000e-02   1.2000000e+01   9.8959550e+01
   2.0000000e-02   1.2000000e+01   9.9389065e+01
   5.0000000e-02   1.2000000e+01   9.9213427e+01
   8.0000000e-02   1.2000000e+01   9.9196629e+01
   1.0000000e-01   1.2000000e+01   9.8841010e+01
   2.0000000e-01   1.2000000e+01   9.8247248e+01
   5.0000000e-01   1.2000000e+01   9.6942132e+01
   8.0000000e-01   1.2000000e+01   9.6182858e+01
   1.0000000e+00   1.2000000e+01   9.6518945e+01
   1.0000000e-04   1.5000000e+01   9.7136065e+01
   2.0000000e-04   1.5000000e+01   9.7120388e+01
   5.0000000e-04   1.5000000e+01   9.7350477e+01
   8.0000000e-04   1.5000000e+01   9.7544639e+01
   1.0000000e-03   1.5000000e+01   9.7537822e+01
   2.0000000e-03   1.5000000e+01   9.7931928e+01
   5.0000000e-03   1.5000000e+01   9.8716171e+01
   8.0000000e-03   1.5000000e+01   9.9081253e+01
   1.0000000e-02   1.5000000e+01   9.9244119e+01
   2.0000000e-02   1.5000000e+01   9.9423497e+01
   5.0000000e-02   1.5000000e+01   9.9211702e+01
   8.0000000e-02   1.5000000e+01   9.9171834e+01
   1.0000000e-01   1.5000000e+01   9.8861462e+01
   2.0000000e-01   1.5000000e+01   9.8130060e+01
   5.0000000e-01   1.5000000e+01   9.7204381e+01
   8.0000000e-01   1.5000000e+01   9.7051266e+01
   1.0000000e+00   1.5000000e+01   9.6916819e+01
   1.0000000e-04   1.8000000e+01   9.7098929e+01
   2.0000000e-04   1.8000000e+01   9.7090731e+01
   5.0000000e-04   1.8000000e+01   9.7359624e+01
   8.0000000e-04   1.8000000e+01   9.7515443e+01
   1.0000000e-03   1.8000000e+01   9.7595121e+01
   2.0000000e-03   1.8000000e+01   9.8179622e+01
   5.0000000e-03   1.8000000e+01   9.8890284e+01
   8.0000000e-03   1.8000000e+01   9.9219641e+01
   1.0000000e-02   1.8000000e+01   9.9385153e+01
   2.0000000e-02   1.8000000e+01   9.9328400e+01
   5.0000000e-02   1.8000000e+01   9.9310624e+01
   8.0000000e-02   1.8000000e+01   9.9287497e+01
   1.0000000e-01   1.8000000e+01   9.9011527e+01
   2.0000000e-01   1.8000000e+01   9.8433873e+01
   5.0000000e-01   1.8000000e+01   9.7755284e+01
   8.0000000e-01   1.8000000e+01   9.7421958e+01
   1.0000000e+00   1.8000000e+01   9.7201044e+01
   1.0000000e-04   2.0000000e+01   9.7090818e+01
   2.0000000e-04   2.0000000e+01   9.7169834e+01
   5.0000000e-04   2.0000000e+01   9.7335232e+01
   8.0000000e-04   2.0000000e+01   9.7537247e+01
   1.0000000e-03   2.0000000e+01   9.7644827e+01
   2.0000000e-03   2.0000000e+01   9.8252569e+01
   5.0000000e-03   2.0000000e+01   9.8983079e+01
   8.0000000e-03   2.0000000e+01   9.9405145e+01
   1.0000000e-02   2.0000000e+01   9.9448953e+01
   2.0000000e-02   2.0000000e+01   9.9383600e+01
   5.0000000e-02   2.0000000e+01   9.9339762e+01
   8.0000000e-02   2.0000000e+01   9.9300786e+01
   1.0000000e-01   2.0000000e+01   9.8892413e+01
   2.0000000e-01   2.0000000e+01   9.8463616e+01
   5.0000000e-01   2.0000000e+01   9.7667062e+01
   8.0000000e-01   2.0000000e+01   9.7366931e+01
   1.0000000e+00   2.0000000e+01   9.7419829e+01
   1.0000000e-04   2.2000000e+01   9.7483399e+01
   2.0000000e-04   2.2000000e+01   9.7446839e+01
   5.0000000e-04   2.2000000e+01   9.7703507e+01
   8.0000000e-04   2.2000000e+01   9.7956867e+01
   1.0000000e-03   2.2000000e+01   9.8041637e+01
   2.0000000e-03   2.2000000e+01   9.8565357e+01
   5.0000000e-03   2.2000000e+01   9.9171201e+01
   8.0000000e-03   2.2000000e+01   9.9417859e+01
   1.0000000e-02   2.2000000e+01   9.9438943e+01
   2.0000000e-02   2.2000000e+01   9.9383887e+01
   5.0000000e-02   2.2000000e+01   9.9215585e+01
   8.0000000e-02   2.2000000e+01   9.9281744e+01
   1.0000000e-01   2.2000000e+01   9.9008018e+01
   2.0000000e-01   2.2000000e+01   9.8541396e+01
   5.0000000e-01   2.2000000e+01   9.7873133e+01
   8.0000000e-01   2.2000000e+01   9.7644942e+01
   1.0000000e+00   2.2000000e+01   9.7601737e+01
   1.0000000e-04   2.4000000e+01   9.7431651e+01
   2.0000000e-04   2.4000000e+01   9.7496430e+01
   5.0000000e-04   2.4000000e+01   9.7794202e+01
   8.0000000e-04   2.4000000e+01   9.8003179e+01
   1.0000000e-03   2.4000000e+01   9.8126694e+01
   2.0000000e-03   2.4000000e+01   9.8596279e+01
   5.0000000e-03   2.4000000e+01   9.9213571e+01
   8.0000000e-03   2.4000000e+01   9.9444293e+01
   1.0000000e-02   2.4000000e+01   9.9476136e+01
   2.0000000e-02   2.4000000e+01   9.9317297e+01
   5.0000000e-02   2.4000000e+01   9.9312464e+01
   8.0000000e-02   2.4000000e+01   9.9214664e+01
   1.0000000e-01   2.4000000e+01   9.9043629e+01
   2.0000000e-01   2.4000000e+01   9.8598523e+01
   5.0000000e-01   2.4000000e+01   9.7780079e+01
   8.0000000e-01   2.4000000e+01   9.7901035e+01
   1.0000000e+00   2.4000000e+01   9.7766186e+01


==> FigData/meanOA.txt <==
x			 y1			  y2			   y3			    y4			     y5			      y6		       y7
1.000000000000000048e-04 9.589832931296345464e+01 9.641293665683910774e+01 9.667202715983202665e+01 9.666264629679265852e+01 9.724917359063702804e+01 9.736933797909408383e+01 9.742785669614937660e+01
2.000000000000000096e-04 9.575940319842757731e+01 9.645180023228805055e+01 9.685115697310821758e+01 9.688153310104530647e+01 9.764272313052799745e+01 9.764674350040203876e+01 9.763914946841777009e+01
5.000000000000000104e-04 9.598409720360938024e+01 9.674126686321807256e+01 9.727240239435361957e+01 9.713124274099882882e+01 9.792012865183595238e+01 9.822433663897078304e+01 9.825828642901814192e+01
1.000000000000000021e-03 9.619360314482264585e+01 9.688153310104530647e+01 9.713258286429018540e+01 9.756722951844902525e+01 9.832797284016795913e+01 9.834673456624676646e+01 9.840212632895560319e+01
2.000000000000000042e-03 9.625971589386223570e+01 9.711382113821137807e+01 9.757750379701597865e+01 9.778611632270168741e+01 9.787992495309569563e+01 9.827124095416778005e+01 9.730456535334582213e+01
5.000000000000000104e-03 9.715715179129811929e+01 9.794961136424549863e+01 9.853703207361741079e+01 9.814258911819887032e+01 9.647592245153221313e+01 9.176538908246223514e+01 8.437728937728937240e+01
8.000000000000000167e-03 9.713749664969178355e+01 9.836638970785310221e+01 9.867149111051548971e+01 9.787903153756813879e+01 9.452246940051820445e+01 8.601536674707406860e+01 8.106941838649154874e+01
1.000000000000000021e-02 9.728714375055837138e+01 9.836058250692397564e+01 9.846868578575896436e+01 9.808407040114357756e+01 9.345171089073527071e+01 8.620119717680691451e+01 7.784731528633966491e+01
2.000000000000000042e-02 9.721433038506208391e+01 9.795943893504868072e+01 9.812204056106494932e+01 9.794201733226124418e+01 9.279907084785132554e+01 8.425355132672206082e+01 7.737112481014921173e+01
5.000000000000000278e-02 9.504869114625211068e+01 9.665773251139103195e+01 9.821450906816761517e+01 9.878852854462610367e+01 9.774099883855981830e+01 9.614848566068077673e+01 9.251273117126774537e+01


==> FigData/meanOA_bands.txt <==
x			 y1			  y2		 	   y3			    y4			     y5			      y6		       y7			     y8		         y9			  y10
2.000000000000000000e+00 9.580586080586080300e+01 9.575895649066382020e+01 9.598722415795586471e+01 9.620745108549985503e+01 9.630706691682303244e+01 9.710265344411685362e+01 9.730724559992853528e+01 9.732779415706245629e+01 9.722728491021173625e+01 9.503528991333867282e+01
3.000000000000000000e+00 9.651880639685519725e+01 9.653176092200480696e+01 9.688242651657287752e+01 9.698159564013224099e+01 9.708076476369159025e+01 9.800857678906460535e+01 9.837398373983739930e+01 9.839497900473507741e+01 9.799070847851338328e+01 9.677208969891897539e+01
4.000000000000000000e+00 9.661261502724917705e+01 9.682212096846241423e+01 9.719914232109353236e+01 9.704770838917178821e+01 9.756410256410256920e+01 9.837845081747519771e+01 9.854015902796390947e+01 9.852899133386937081e+01 9.811489323684445196e+01 9.823103725542750908e+01
5.000000000000000000e+00 9.664835164835163539e+01 9.699097650317162334e+01 9.711516126150272044e+01 9.747878138122041491e+01 9.791342803537924055e+01 9.816581792191547606e+01 9.791655498972573923e+01 9.803403913160011030e+01 9.789734655588313217e+01 9.876976681854729634e+01
1.000000000000000000e+01 9.728491021173945796e+01 9.751228446350397405e+01 9.802912534619852636e+01 9.835968909139640459e+01 9.791432145090682582e+01 9.618600911283836297e+01 9.505628517823639356e+01 9.362369337979095008e+01 9.283882783882782519e+01 9.771196283391404336e+01
1.500000000000000000e+01 9.726748860895202142e+01 9.768739390690610946e+01 9.816581792191544764e+01 9.841999463950683946e+01 9.816492450638790501e+01 9.192486375413207611e+01 8.618377557401947797e+01 8.602742785669616410e+01 8.443714821763602174e+01 9.591083713034933567e+01
2.000000000000000000e+01 9.741936924863756531e+01 9.759805235414988545e+01 9.821584919145894332e+01 9.837085678549092904e+01 9.735325649959797545e+01 8.450504779773073949e+01 8.150049137854014702e+01 7.787009738229252775e+01 7.728312338068435849e+01 9.270124184758333286e+01


==> main_contourtmp0.dat <==
0.0001 4.0e0 9.2071279e1 9.2071279e1
0.0002 4.0e0 9.1981274e1 9.1981274e1
0.0005 4.0e0 9.2051805e1 9.2051805e1
0.0008 4.0e0 9.2223473e1 9.2223473e1
0.001 4.0e0 9.2282039e1 9.2282039e1
0.002 4.0e0 9.2578258e1 9.2578258e1
0.005 4.0e0 9.3086043e1 9.3086043e1
0.008 4.0e0 9.3596358e1 9.3596358e1
0.01 4.0e0 9.3717861e1 9.3717861e1
0.02 4.0e0 9.4582328e1 9.4582328e1
0.05 4.0e0 9.6741613e1 9.6741613e1
0.08 4.0e0 9.7795296e1 9.7795296e1
0.1 4.0e0 9.808303e1 9.808303e1
0.2 4.0e0 9.5352505e1 9.5352505e1
0.5 4.0e0 8.9060615e1 8.9060615e1
0.8 4.0e0 8.7806701e1 8.7806701e1
1.0000000000 4.0e0 8.8860786e1 8.8860786e1

0.0001 5.0e0 9.5408424e1 9.5408424e1
0.0002 5.0e0 9.5397378e1 9.5397378e1
0.0005 5.0e0 9.5600831e1 9.5600831e1
0.0008 5.0e0 9.5684623e1 9.5684623e1
0.001 5.0e0 9.5773823e1 9.5773823e1
0.002 5.0e0 9.6190682e1 9.6190682e1
0.005 5.0e0 9.6740549e1 9.6740549e1
0.008 5.0e0 9.7271662e1 9.7271662e1
0.01 5.0e0 9.7502959e1 9.7502959e1
0.02 5.0e0 9.8175249e1 9.8175249e1
0.05 5.0e0 9.8825161e1 9.8825161e1
0.08 5.0e0 9.8953221e1 9.8953221e1
0.1 5.0e0 9.8984431e1 9.8984431e1
0.2 5.0e0 9.6044988e1 9.6044988e1
0.5 5.0e0 9.2827332e1 9.2827332e1
0.8 5.0e0 9.1442165e1 9.1442165e1
1.0000000000 5.0e0 9.1630085e1 9.1630085e1

0.0001 8.0e0 9.5695122e1 9.5695122e1
0.0002 8.0e0 9.5667192e1 9.5667192e1
0.0005 8.0e0 9.5931425e1 9.5931425e1
0.0008 8.0e0 9.6121876e1 9.6121876e1
0.001 8.0e0 9.6301944e1 9.6301944e1
0.002 8.0e0 9.6798539e1 9.6798539e1
0.005 8.0e0 9.7748927e1 9.7748927e1
0.008 8.0e0 9.8361185e1 9.8361185e1
0.01 8.0e0 9.8632724e1 9.8632724e1
0.02 8.0e0 9.9085223e1 9.9085223e1
0.05 8.0e0 9.9181125e1 9.9181125e1
0.08 8.0e0 9.9067417e1 9.9067417e1
0.1 8.0e0 9.8980231e1 9.8980231e1
0.2 8.0e0 9.7676439e1 9.7676439e1
0.5 8.0e0 9.5314133e1 9.5314133e1
0.8 8.0e0 9.4923047e1 9.4923047e1
1.0000000000 8.0e0 9.3877103e1 9.3877103e1

0.0001 1.0e1 9.6872896e1 9.6872896e1
0.0002 1.0e1 9.6923033e1 9.6923033e1
0.0005 1.0e1 9.6996814e1 9.6996814e1
0.0008 1.0e1 9.7167159e1 9.7167159e1
0.001 1.0e1 9.7312047e1 9.7312047e1
0.002 1.0e1 9.7546394e1 9.7546394e1
0.005 1.0e1 9.8034072e1 9.8034072e1
0.008 1.0e1 9.8475295e1 9.8475295e1
0.01 1.0e1 9.8719306e1 9.8719306e1
0.02 1.0e1 9.9103661e1 9.9103661e1
0.05 1.0e1 9.9213312e1 9.9213312e1
0.08 1.0e1 9.9143759e1 9.9143759e1
0.1 1.0e1 9.8965935e1 9.8965935e1
0.2 1.0e1 9.7787472e1 9.7787472e1
0.5 1.0e1 9.628759e1 9.628759e1
0.8 1.0e1 9.5356733e1 9.5356733e1
1.0000000000 1.0e1 9.5538642e1 9.5538642e1

0.0001 1.2e1 9.6855033e1 9.6855033e1
0.0002 1.2e1 9.7040767e1 9.7040767e1
0.0005 1.2e1 9.7185569e1 9.7185569e1
0.0008 1.2e1 9.7272381e1 9.7272381e1
0.001 1.2e1 9.7448709e1 9.7448709e1
0.002 1.2e1 9.7809649e1 9.7809649e1
0.005 1.2e1 9.845979e1 9.845979e1
0.008 1.2e1 9.8809225e1 9.8809225e1
0.01 1.2e1 9.895955e1 9.895955e1
0.02 1.2e1 9.9389065e1 9.9389065e1
0.05 1.2e1 9.9213427e1 9.9213427e1
0.08 1.2e1 9.9196629e1 9.9196629e1
0.1 1.2e1 9.884101e1 9.884101e1
0.2 1.2e1 9.8247248e1 9.8247248e1
0.5 1.2e1 9.6942132e1 9.6942132e1
0.8 1.2e1 9.6182858e1 9.6182858e1
1.0000000000 1.2e1 9.6518945e1 9.6518945e1

0.0001 1.5e1 9.7136065e1 9.7136065e1
0.0002 1.5e1 9.7120388e1 9.7120388e1
0.0005 1.5e1 9.7350477e1 9.7350477e1
0.0008 1.5e1 9.7544639e1 9.7544639e1
0.001 1.5e1 9.7537822e1 9.7537822e1
0.002 1.5e1 9.7931928e1 9.7931928e1
0.005 1.5e1 9.8716171e1 9.8716171e1
0.008 1.5e1 9.9081253e1 9.9081253e1
0.01 1.5e1 9.9244119e1 9.9244119e1
0.02 1.5e1 9.9423497e1 9.9423497e1
0.05 1.5e1 9.9211702e1 9.9211702e1
0.08 1.5e1 9.9171834e1 9.9171834e1
0.1 1.5e1 9.8861462e1 9.8861462e1
0.2 1.5e1 9.813006e1 9.813006e1
0.5 1.5e1 9.7204381e1 9.7204381e1
0.8 1.5e1 9.7051266e1 9.7051266e1
1.0000000000 1.5e1 9.6916819e1 9.6916819e1

0.0001 1.8e1 9.7098929e1 9.7098929e1
0.0002 1.8e1 9.7090731e1 9.7090731e1
0.0005 1.8e1 9.7359624e1 9.7359624e1
0.0008 1.8e1 9.7515443e1 9.7515443e1
0.001 1.8e1 9.7595121e1 9.7595121e1
0.002 1.8e1 9.8179622e1 9.8179622e1
0.005 1.8e1 9.8890284e1 9.8890284e1
0.008 1.8e1 9.9219641e1 9.9219641e1
0.01 1.8e1 9.9385153e1 9.9385153e1
0.02 1.8e1 9.93284e1 9.93284e1
0.05 1.8e1 9.9310624e1 9.9310624e1
0.08 1.8e1 9.9287497e1 9.9287497e1
0.1 1.8e1 9.9011527e1 9.9011527e1
0.2 1.8e1 9.8433873e1 9.8433873e1
0.5 1.8e1 9.7755284e1 9.7755284e1
0.8 1.8e1 9.7421958e1 9.7421958e1
1.0000000000 1.8e1 9.7201044e1 9.7201044e1

0.0001 2.0e1 9.7090818e1 9.7090818e1
0.0002 2.0e1 9.7169834e1 9.7169834e1
0.0005 2.0e1 9.7335232e1 9.7335232e1
0.0008 2.0e1 9.7537247e1 9.7537247e1
0.001 2.0e1 9.7644827e1 9.7644827e1
0.002 2.0e1 9.8252569e1 9.8252569e1
0.005 2.0e1 9.8983079e1 9.8983079e1
0.008 2.0e1 9.9405145e1 9.9405145e1
0.01 2.0e1 9.9448953e1 9.9448953e1
0.02 2.0e1 9.93836e1 9.93836e1
0.05 2.0e1 9.9339762e1 9.9339762e1
0.08 2.0e1 9.9300786e1 9.9300786e1
0.1 2.0e1 9.8892413e1 9.8892413e1
0.2 2.0e1 9.8463616e1 9.8463616e1
0.5 2.0e1 9.7667062e1 9.7667062e1
0.8 2.0e1 9.7366931e1 9.7366931e1
1.0000000000 2.0e1 9.7419829e1 9.7419829e1

0.0001 2.2e1 9.7483399e1 9.7483399e1
0.0002 2.2e1 9.7446839e1 9.7446839e1
0.0005 2.2e1 9.7703507e1 9.7703507e1
0.0008 2.2e1 9.7956867e1 9.7956867e1
0.001 2.2e1 9.8041637e1 9.8041637e1
0.002 2.2e1 9.8565357e1 9.8565357e1
0.005 2.2e1 9.9171201e1 9.9171201e1
0.008 2.2e1 9.9417859e1 9.9417859e1
0.01 2.2e1 9.9438943e1 9.9438943e1
0.02 2.2e1 9.9383887e1 9.9383887e1
0.05 2.2e1 9.9215585e1 9.9215585e1
0.08 2.2e1 9.9281744e1 9.9281744e1
0.1 2.2e1 9.9008018e1 9.9008018e1
0.2 2.2e1 9.8541396e1 9.8541396e1
0.5 2.2e1 9.7873133e1 9.7873133e1
0.8 2.2e1 9.7644942e1 9.7644942e1
1.0000000000 2.2e1 9.7601737e1 9.7601737e1

0.0001 2.4e1 9.7431651e1 9.7431651e1
0.0002 2.4e1 9.749643e1 9.749643e1
0.0005 2.4e1 9.7794202e1 9.7794202e1
0.0008 2.4e1 9.8003179e1 9.8003179e1
0.001 2.4e1 9.8126694e1 9.8126694e1
0.002 2.4e1 9.8596279e1 9.8596279e1
0.005 2.4e1 9.9213571e1 9.9213571e1
0.008 2.4e1 9.9444293e1 9.9444293e1
0.01 2.4e1 9.9476136e1 9.9476136e1
0.02 2.4e1 9.9317297e1 9.9317297e1
0.05 2.4e1 9.9312464e1 9.9312464e1
0.08 2.4e1 9.9214664e1 9.9214664e1
0.1 2.4e1 9.9043629e1 9.9043629e1
0.2 2.4e1 9.8598523e1 9.8598523e1
0.5 2.4e1 9.7780079e1 9.7780079e1
0.8 2.4e1 9.7901035e1 9.7901035e1
1.0000000000 2.4e1 9.7766186e1 9.7766186e1

